Role of spectral resolution for infrared asteroid compositional analysis using meteorite spectra

In this work the potential mineral identification of meteorites is analysed for the mid-infrared range, to evaluate observational possibilities for future missions targeting small body surfaces. Three carbonaceous and three ordinary chondrite meteorites are examined by a diffuse reflection (DRIFT) instrument, and the presence of principal minerals is confirmed by a powder diffraction method as well. The possibilities and constraints of mineral identifications in the mid-infrared are simulated by artificially degrading the spectral resolution. Our research shows that for the definite identification of principal mineral bands, a spectral resolution $\leq 10$~cm$^{-1}$ ($\leq 0.15 \mu$m) is needed. At 20-100~cm$^{-1}$ (0.3 - 1.5~$\mu$m) resolution the identification of these minerals is uncertain, and with a resolution $>100$~cm$^{-1}$, it is almost impossible.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
